Toward a Generalization Metric for Deep Generative Models

Measuring the generalization capacity of Deep Generative Models (DGMs) is difficult because of the curse of dimensionality. Evaluation metrics for DGMs such as Inception Score, Fr\'echet Inception Distance, Precision-Recall, and Neural Net Divergence try to estimate the distance between the generated distribution and the target distribution using a polynomial number of samples. These metrics are the target of researchers when designing new models. Despite the claims, it is still unclear how well can they measure the generalization capacity of a generative model. In this paper, we investigate the capacity of these metrics in measuring the generalization capacity. We introduce a framework for comparing the robustness of evaluation metrics. We show that better scores in these metrics do not imply better generalization. They can be fooled easily by a generator that memorizes a small subset of the training set. We propose a fix to the NND metric to make it more robust to noise in the generated data. Toward building a robust metric for generalization, we propose to apply the Minimum Description Length principle to the problem of evaluating DGMs. We develop an efficient method for estimating the complexity of Generative Latent Variable Models (GLVMs). Experimental results show that our metric can effectively detect training set memorization and distinguish GLVMs of different generalization capacities. Source code is available at https://github.com/htt210/GeneralizationMetricGAN.

==> figs/knn_pr.txt <==
Epoch 49: 0.653438, 0.370000
Epoch 99: 0.756641, 0.429609
Epoch 149: 0.742578, 0.518125
Epoch 199: 0.738984, 0.585938
Epoch 249: 0.721094, 0.648516
Epoch 299: 0.762500, 0.647813
Epoch 349: 0.791875, 0.660156
Epoch 399: 0.759687, 0.700000
Epoch 449: 0.769609, 0.717812
Epoch 499: 0.769609, 0.729766
Epoch 549: 0.786875, 0.726250
Epoch 599: 0.748828, 0.757656
Epoch 649: 0.780625, 0.763047
Epoch 699: 0.786641, 0.732969
Epoch 749: 0.759062, 0.771953


==> figs/nnd_test.txt <==
Epoch 49: 3.531341
Epoch 99: 3.132606
Epoch 149: 3.154813
Epoch 199: 2.881613
Epoch 249: 3.084726
Epoch 299: 2.831540
Epoch 349: 2.882053
Epoch 399: 2.975782
Epoch 449: 2.875073
Epoch 499: 2.856530
Epoch 549: 2.965915
Epoch 599: 2.916821
Epoch 649: 2.878670
Epoch 699: 3.021818
Epoch 749: 2.765497


==> figs1/figs/gan0gp/1589733702.8505816/config.txt <==
{'algo': 'gan', 'arch': 'mlp', 'loss': 'standard', 'x_dim': 784, 'nhidden': 512, 'nlayer': 3, 'use_label': False, 'gp_center': 0, 'gp_weight': 100, 'gp_inter': -1, 'data': 'mnist', 'nepoch': 1000, 'nditer': 1, 'lrd': 0.001, 'lrg': 0.001, 'optimizer': 'adam', 'beta1': 0.5, 'beta2': 0.99, 'dataset': 'mnist', 'data_dir': '~/github/data/mnist', 'img_size': 28, 'batch_size': 128, 'z_dim': 128, 'z_dist': 'gauss', 'log_interval': 50, 'save_interval': 100, 'show_maxima': True, 'maxima_direction': 3, 'labels': [0, 1, 2, 3, 4, 5, 6, 7, 8, 9], 'log_dir': '~/github/exps/mnist/gan0gp/', 'eval_nsamples': 12800, 'classifier': '~/github/data/mnist/mnist_cnn.t7', 'mdl': True, 'mdl_inter_method': 'slerp', 'mdl_p': 2, 'mdl_nstep': 1000, 'mdl_nbatch': 100, 'mdl_fit_algo': 'nnd', 'nnd': True, 'nnd_net': 'mlp', 'nnd_loss': 'wgan', 'nnd_lr': 0.0001, 'nnd_beta1': 0.9, 'nnd_beta2': 0.999, 'nnd_epoch': 100, 'nnd_gp_weight': 100, 'nnd_gp_center': 1, 'nnd_gp_inter': -1, 'knn_pr': True, 'knn_nn': 3, 'kmeans_pr': True, 'kmeans_ncluster': 20, 'kmeans_beta': 8, 'device': 'cuda:1'}

==> figs1/figs/gan0gp/1589733702.8505816/knn_pr.txt <==
Epoch 49: 0.423203, 0.054453
Epoch 99: 0.383437, 0.060078
Epoch 149: 0.440234, 0.018906
Epoch 199: 0.478828, 0.049375
Epoch 249: 0.587578, 1.000000
Epoch 299: 0.450000, 1.000000
Epoch 349: 0.636406, 1.000000
Epoch 399: 0.606328, 1.000000
Epoch 449: 0.642109, 1.000000
Epoch 499: 0.556875, 1.000000
Epoch 549: 0.317578, 1.000000
Epoch 599: 0.566484, 1.000000
Epoch 649: 0.529531, 1.000000
Epoch 699: 0.487812, 1.000000
Epoch 749: 0.399062, 0.068828
Epoch 799: 0.424063, 0.026797
Epoch 849: 0.398906, 0.041719
Epoch 899: 0.203359, 0.036328
Epoch 949: 0.576016, 0.043984
Epoch 999: 0.395391, 0.053437


==> figs1/figs/gan0gp/1589733702.8505816/mdl_complexity.txt <==
Epoch 49:
Mean max jacobian norm: 125.999252
Class jacobian norm matrix
[[107.44359  170.35165  133.34206  148.66982  131.2637   136.19466
  135.06374  137.24335  149.24634  130.2189  ]
 [166.96799   72.85429  114.18672  125.881    126.218475 118.559265
  119.8533   133.33043  113.73153  123.34335 ]
 [148.0716   106.32163  119.6737   123.0498   124.29358  128.7936
  123.89501  127.505516 132.64005  118.33085 ]
 [144.25175  126.65775  129.19759  122.96868  124.83161  132.18036
  132.7982   124.32237  125.378456 124.82949 ]
 [135.2654   135.57657  128.93604  115.615875 104.805756 125.70587
  128.09247  115.011765 125.40407  106.36898 ]
 [137.51274  134.21863  133.14035  124.074    120.919945 129.63213
  132.66096  130.10121  117.5091   123.20259 ]
 [143.47475  122.79624  125.61819  133.88803  125.822495 133.0182
  106.363495 126.011    114.23678  133.7015  ]
 [134.81955  138.71582  127.90401  129.46033  110.14777  130.09247
  124.24896  113.02228  136.69461  111.72519 ]
 [144.70802  113.952095 124.104294 135.45644  124.432396 117.07761
  120.67659  128.41058  120.87754  121.90474 ]
 [131.63196  124.31939  124.19896  118.29441  107.660904 123.714035
  127.44628  103.14607  117.18368   91.68316 ]]
Mean distance: 55.334042
Class distance matrix
[[48.86071  68.83388  60.74964  66.49695  58.791965 59.490303 59.85474
  60.235107 63.862324 57.219753]
 [70.284294 26.70933  47.786297 53.40761  52.805576 48.652943 49.36852
  53.975132 47.01798  50.99559 ]
 [64.25983  46.794983 52.040546 57.00466  57.151546 56.77091  57.506386
  57.819744 58.10095  53.759468]
 [65.94783  52.21437  59.154106 55.7081   55.414135 56.14149  58.881805
  54.735573 57.299706 54.691017]
 [60.267242 54.300137 56.37343  55.51597  49.698544 56.319336 57.397198
  51.558437 57.18923  46.37829 ]
 [61.147835 54.015747 59.150677 55.800716 55.15954  53.677933 58.385864
  58.05496  55.083595 55.220413]
 [63.090374 51.958355 56.270317 58.188572 56.040752 56.3081   47.761887
  56.172287 53.834034 54.74841 ]
 [59.665527 54.96813  57.516815 57.205193 47.682785 57.47515  55.98247
  47.824085 58.43812  48.68293 ]
 [65.86788  48.54972  55.897465 59.711678 55.874012 53.423363 53.544785
  56.223965 53.572594 51.435635]
 [59.171276 51.29112  53.471806 53.47505  47.47659  55.375305 55.590576
  45.15506  52.70348  41.329456]]
Epoch 99:
Mean max jacobian norm: 142.413071
Class jacobian norm matrix
[[117.630974 194.79793  144.54039  150.9927   150.87987  144.73828
  160.73213  157.19711  164.69763  141.9819  ]
 [187.83426   84.13309  128.15895  144.72397  154.46248  133.25775
  129.83368  142.25859  141.07657  151.13144 ]
 [157.72331  123.220985 127.465065 156.52168  135.04137  151.95589
  143.6822   138.36961  153.83437  137.06966 ]
 [149.64449  134.817    153.26273  143.90959  137.97775  144.96808
  146.24483  141.93552  157.94734  136.46921 ]
 [151.45764  150.75981  142.46576  135.22449  131.77742  135.76186
  147.861    122.84597  141.29286  109.89666 ]
 [145.44582  135.13664  143.9865   144.2893   144.31041  122.96447
  133.39833  148.36856  147.8669   134.9093  ]
 [174.394    124.190575 147.00137  148.7413   152.08237  131.50244
  113.21602  156.8878   134.97414  152.56425 ]
 [150.0638   150.59644  145.58395  140.54173  126.59102  144.74309
  154.82327  133.69116  144.6247   119.36753 ]
 [162.08801  139.74188  140.19437  147.31268  144.4887   137.508
  138.52878  138.54005  144.39558  150.55582 ]
 [148.76952  149.88036  141.91782  139.54877  119.55928  138.88332
  143.04106  115.26337  150.94266  107.58725 ]]
Mean distance: 57.730350
Class distance matrix
[[49.44691  71.70274  63.445435 64.06481  66.18606  59.147106 62.051685
  64.635506 70.45342  60.09694 ]
 [71.544304 28.95158  49.392433 58.24286  56.216125 50.12538  50.12481
  54.398056 53.222374 58.26009 ]
 [66.17816  49.346466 54.603287 62.56553  57.59732  62.09042  57.799515
  59.81968  63.202682 58.644363]
 [65.44955  53.48045  62.53615  61.49324  58.594246 60.97327  58.69467
  58.49116  63.374264 58.877407]
 [64.48831  57.27896  60.823463 58.579853 54.000122 58.861862 59.52042
  51.53662  58.861595 45.840466]
 [58.973267 51.583614 59.2374   60.48065  57.544384 49.212925 55.01096
  56.292053 58.29485  55.182472]
 [66.05017  48.86336  58.592655 59.037327 60.30261  55.290997 47.64789
  60.26357  55.296688 61.56119 ]
 [61.077354 56.483593 60.638275 58.875046 52.070736 58.24396  59.61132
  54.1361   57.073853 49.796818]
 [68.36708  54.268047 58.240032 61.413967 60.63616  60.655724 58.307446
  57.624718 59.155243 60.187237]
 [62.45667  55.9251   58.066902 57.383076 48.70817  56.29225  56.911972
  48.156715 58.947044 43.571587]]
Epoch 149:
Mean max jacobian norm: 142.821106
Class jacobian norm matrix
[[125.46894  173.68637  157.06802  146.0928   148.92061  139.2249
  149.50163  157.0029   171.26994  169.34341 ]
 [178.96124   77.455765 132.30223  144.41216  139.74852  141.55656
  134.74577  152.78044  123.80262  148.36514 ]
 [155.24716  128.64114  148.76791  144.50316  151.51721  149.50638
  143.27815  156.17271  145.85817  158.30928 ]
 [152.28958  133.66437  151.68123  138.39787  135.74725  138.13008
  145.19585  140.1221   147.79825  132.99763 ]
 [157.22052  143.23012  141.01292  138.45877  128.30676  148.44606
  166.48842  128.02264  148.1958   132.72038 ]
 [150.5132   132.07796  143.32793  129.14336  147.14304  140.13423
  140.55525  156.78517  151.21077  148.03279 ]
 [154.75584  137.0563   145.02261  136.96068  158.16821  145.02953
  115.49064  151.04361  143.51376  145.82336 ]
 [162.84882  156.02956  150.55148  140.49265  121.89221  135.07771
  148.56941  126.262665 157.03151  124.07122 ]
 [169.49246  133.82869  154.91946  142.69673  150.13647  141.01248
  133.92831  162.0004   147.62018  145.17484 ]
 [144.60565  142.3341   142.92662  138.63974  120.28955  144.9862
  147.87245  125.058075 148.15839  113.18158 ]]
Mean distance: 52.638920
Class distance matrix
[[49.247528 63.267967 61.22284  57.48344  61.213867 53.766144 57.76588
  59.58778  63.190563 60.446915]
 [64.944176 29.023592 48.06743  50.568905 50.421116 49.316437 46.742233
  51.910355 45.26018  51.062588]
 [59.06814  46.85312  56.877872 55.666615 56.741432 56.199444 55.610428
  56.40443  55.364372 58.028427]
 [57.77561  48.39658  55.644745 51.474445 52.545074 49.608856 52.8578
  51.06426  53.742905 49.951805]
 [60.527584 50.94164  54.99706  50.858604 48.669838 54.04914  57.588985
  48.190125 54.258873 51.49892 ]
 [55.063282 47.455208 54.659668 50.36175  54.66877  49.377735 49.97434
  55.42246  54.337658 54.373844]
 [58.34611  46.521637 54.309307 51.153156 55.023624 55.021187 44.604805
  50.548237 53.573963 53.146294]
 [59.567398 53.414085 56.634598 51.830544 46.18507  52.356117 53.00632
  46.699436 54.173893 46.40521 ]
 [63.901917 48.55391  58.16245  54.737125 54.50565  52.68286  49.53143
  57.143112 53.67211  53.645084]
 [57.889023 51.313377 54.54317  51.684956 45.3006   54.80344  54.114296
  46.804955 55.96782  44.640682]]
Epoch 199:
Mean max jacobian norm: 151.377411
Class jacobian norm matrix
[[ 99.371826 200.318    174.72682  157.45685  164.66504  141.63805
  185.6748   177.15567  177.45586  162.11598 ]
 [216.16638   74.7618   122.22072  147.86833  157.30489  137.02106
  137.65028  150.56296  132.77995  142.38402 ]
 [165.02423  126.35151  143.11855  150.23283  154.6465   159.74532
  160.51086  153.35588  160.2812   145.5579  ]
 [166.35745  158.11462  163.30063  135.98384  149.86826  145.84511
  156.93085  154.25435  164.65216  146.53445 ]
 [172.2166   157.11032  152.81042  156.47614  115.49816  146.0823
  162.1042   123.790565 140.39107  121.034904]
 [155.37914  146.7586   162.20233  145.52579  156.62209  119.672325
  150.89977  153.49992  163.12529  149.19717 ]
 [187.73338  131.88928  162.6519   159.81912  148.69101  141.69269
  122.16458  163.20657  156.94997  151.9943  ]
 [173.81998  156.8534   173.9607   160.58804  140.2195   145.19495
  160.58754  130.03165  161.0043   127.05719 ]
 [175.7895   135.73318  154.42865  159.18245  151.80447  137.99812
  172.22806  167.04533  171.94002  159.14738 ]
 [159.73082  148.91516  154.47462  145.89275  118.53695  145.1529
  153.39638  127.10446  172.80202  120.330284]]
Mean distance: 55.143494
Class distance matrix
[[41.128616 66.82981  60.475285 59.868603 63.254417 56.58013  61.796658
  60.9744   64.42456  57.244537]
 [66.05677  28.583607 47.635143 50.58698  56.20341  47.457268 45.85228
  51.033527 49.58677  51.578194]
 [60.0576   47.442482 54.806103 58.264183 60.445488 60.95262  58.53065
  57.833435 61.115864 56.528805]
 [62.097656 53.51944  59.669704 52.042885 55.91686  54.617126 56.91663
  55.285778 62.970676 53.037796]
 [65.65027  53.345886 58.240974 56.748085 43.06119  54.308876 58.743004
  47.51245  58.43412  46.99815 ]
 [54.545597 48.234177 59.724163 53.748558 57.424503 47.56157  54.534378
  54.379898 63.783047 55.05241 ]
 [61.139076 45.666122 59.68381  56.930416 56.22563  52.49474  44.331284
  56.982452 58.156982 59.469368]
 [59.583004 51.22536  58.555687 55.745617 51.975605 52.060192 56.2103
  48.612377 57.599262 48.209953]
 [67.32916  51.064175 59.78783  60.552216 59.586876 54.01214  61.304394
  60.930832 62.18785  60.677765]
 [59.84699  52.33518  56.69789  54.95638  47.89061  54.40071  56.896297
  47.668674 62.165497 45.26413 ]]
Epoch 249:
Mean max jacobian norm: 127.465721
Class jacobian norm matrix
[[ 99.7854   155.57726  132.65785  129.46265  128.57787  126.1281
  149.50948  149.99364  174.59041  122.28001 ]
 [146.18828   69.360886 109.564384 106.09959  106.31021  116.64245
  108.12692  122.257935 127.179695 134.72873 ]
 [137.49582  119.36819  119.12055  136.58748  130.20229  129.58722
  138.82104  130.7882   134.3608   127.311226]
 [133.5794   105.17091  122.018394 114.2566   107.03851  119.954605
  123.05426  118.93796  132.63838  112.53829 ]
 [124.58731  117.74756  118.33261  113.43838   92.50156  107.757774
  136.66664  119.10219  133.47232  101.126526]
 [132.68773  120.78276  129.3096   114.87358  128.6973   112.638794
  134.11958  132.96043  126.32644  118.11843 ]
 [153.2069   113.920334 136.8922   129.71165  126.631035 128.7643
  102.342285 142.41624  159.80757  140.47903 ]
 [148.8278   126.066765 130.85042  122.30919   98.17948  137.89995
  132.60777  110.66756  152.48547  104.92744 ]
 [135.95688  133.06906  133.9758   127.64334  118.14118  123.68652
  134.58807  149.70338  178.4572   127.03909 ]
 [133.73932  120.56504  133.51811  111.38887   95.96581  124.20054
  163.41624  103.781784 122.71984   90.44984 ]]
Mean distance: 47.623672
Class distance matrix
[[46.882324 50.2089   54.333492 49.96731  51.981335 48.526398 52.702435
  56.93     68.41354  49.816463]
 [51.094223 25.249287 42.930996 36.453373 36.68566  41.5363   38.300922
  43.617737 46.42603  43.27    ]
 [55.460464 43.0124   49.628212 53.01492  52.380833 50.257866 50.07696
  49.555275 55.105793 49.019615]
 [49.885117 35.5039   48.822105 41.396393 43.127625 45.548172 42.924637
  42.817165 50.884705 41.975597]
 [49.36334  39.638508 48.420563 45.006084 40.577778 40.821613 49.479393
  49.88558  49.40212  42.3971  ]
 [52.821815 40.707226 53.1174   45.352226 47.707832 46.53315  46.443726
  47.349567 53.570324 45.200966]
 [54.22694  39.547424 48.10455  44.302044 44.644245 47.616993 37.15907
  47.070118 53.010624 46.557404]
 [53.76535  39.852142 49.492805 44.83083  43.06622  49.197086 45.239265
  42.82659  55.223682 40.924908]
 [53.957325 48.48491  52.66095  47.773804 49.74206  51.142776 51.910233
  53.230774 67.40697  49.04689 ]
 [50.710266 39.84036  50.558502 41.227512 40.419674 46.0183   50.65905
  41.475754 45.335964 34.267628]]
Epoch 299:
Mean max jacobian norm: 135.160339
Class jacobian norm matrix
[[ 95.581856 145.55278  152.04796  139.84975  129.85857  113.72831
  161.8696   160.78186  200.70192  140.89838 ]
 [141.05533   85.39875  116.42629  124.55814  153.89182  113.761925
  115.43034  130.65848  143.45596  129.56107 ]
 [152.63115  110.922066 157.84181  161.37195  141.6609   140.12675
  144.51427  139.8603   170.96039  160.6342  ]
 [136.05772  129.70586  164.70903  116.886925 119.694725 122.6
  146.98834  120.545    144.26228  126.89656 ]
 [131.07228  128.57306  168.41208  132.79695  106.40916  117.10566
  103.89427  126.36513  135.09589  121.64773 ]
 [119.33418  123.789444 131.7232   122.69918  144.19339  112.04513
  127.07789  115.22742  163.29744  125.6002  ]
 [138.57503  120.8643   146.92598  139.73526  124.44913  151.7474
   96.47967  126.5056   136.76714  128.05066 ]
 [139.2022   121.76733  157.23482  125.36714  111.85446  124.58548
  133.41975  128.26923  192.82227  109.29467 ]
 [151.37643  138.44937  218.27176  142.69893  192.48466  134.03676
  200.54662  172.12337  140.96246  130.66475 ]
 [132.75836  127.91389  164.3494   123.08957   98.50908  118.810394
  128.71965  106.34436  151.02022  115.69641 ]]
Mean distance: 55.224319
Class distance matrix
[[41.86233  59.723408 57.729084 57.82835  57.95733  47.317165 62.043858
  64.752716 81.234406 56.971947]
 [56.856728 35.579254 50.81809  49.90264  59.030178 46.29618  43.709885
  52.57527  62.083294 49.658497]
 [60.19688  47.328957 66.36211  62.791332 57.537094 59.858524 56.025253
  57.786045 69.07698  67.14309 ]
 [57.198837 49.94949  66.00195  49.467873 51.764492 51.655777 54.793552
  49.39202  61.18723  52.90115 ]
 [53.81247  50.292667 64.724    52.39255  51.815655 48.36915  43.36188
  51.123756 56.496086 48.227337]
 [51.071968 51.309288 55.461246 50.99258  57.368305 48.436363 50.496307
  50.065876 73.089745 51.92791 ]
 [56.58451  46.84563  58.770973 54.01991  55.62185  60.14959  38.31451
  51.746742 57.05901  48.67351 ]
 [58.864277 47.18052  61.95673  51.17374  53.76324  51.753845 53.32018
  51.713932 70.19248  46.879242]
 [63.15379  58.779507 88.396355 58.00613  59.69742  56.791325 71.25943
  63.183    59.041157 55.345585]
 [54.666306 51.371723 63.66931  51.097248 45.462597 50.06859  50.882687
  46.523735 61.904217 47.73535 ]]
Epoch 349:
Mean max jacobian norm: 115.291939
Class jacobian norm matrix
[[ 95.314095 119.179886 127.92314  116.4235   126.19679  103.7236
  118.96531  116.56426  131.80157  108.01354 ]
 [119.03744   79.67211  128.8214   107.442245 114.36915   98.7158
  109.23518   99.79109  134.2928    92.70023 ]
 [125.38606  142.12584  132.07513  165.78738  131.44781  126.137505
  117.2911   125.02052  229.01495  125.09933 ]
 [134.04146  100.905396 153.89952  111.83019  141.7685   106.262794
  118.90497  108.395294 127.17868   96.13479 ]
 [128.35812  163.53636  141.76764  120.63516  153.2353   106.78766
  120.59621  123.47785  112.40064   98.54162 ]
 [105.44732  102.94662  130.86198  110.89225  106.19682   99.687325
  106.53551  100.23403  112.411    100.56586 ]
 [101.5948   108.81749  128.0147   120.41765  113.314995 102.45494
   95.5323   106.331795 140.44551  109.20389 ]
 [116.646706 100.25993  130.35674  123.60679  104.44095  104.07702
  108.334656  80.7323   145.62714   91.47534 ]
 [155.46605   95.15594  134.72002  124.23444  157.71089  155.90149
  157.00894  118.323006 138.44188  163.89742 ]
 [114.667595  94.488045 153.00815  110.618744 109.45297   91.75051
  110.08192   91.472946 116.33434   83.5143  ]]
Mean distance: 45.003109
Class distance matrix
[[40.85052  45.38688  57.537636 46.22461  55.609074 42.008457 49.231625
  45.087677 49.36222  40.742893]
 [46.25671  31.257563 51.16652  41.117023 43.307186 38.6214   39.56033
  38.13656  47.437386 34.905575]
 [50.927658 54.569225 61.48355  66.97099  59.709557 52.15012  49.595886
  49.87787  79.92958  49.28972 ]
 [51.91891  41.522808 65.7006   45.52934  53.53805  42.621628 45.81378
  43.12298  49.893986 37.43823 ]
 [50.23152  57.604687 59.7743   51.650578 50.103527 43.755283 50.823418
  44.52241  47.179058 36.583492]
 [42.755287 39.666573 51.373997 43.81379  45.740105 40.268394 42.071465
  38.73199  43.6319   36.984245]
 [43.431976 39.636124 51.46466  47.455956 45.663944 39.172134 37.94826
  41.740414 49.814953 38.650234]
 [46.66427  36.864555 50.51886  48.935898 43.96804  40.426064 41.91216
  33.463497 53.694584 34.420586]
 [57.128654 37.3715   52.53882  50.83151  53.38831  57.910385 53.648663
  46.612297 52.631496 56.36893 ]
 [43.15141  34.65467  60.90731  40.49527  44.77915  35.266098 39.52496
  35.061825 39.29295  31.692728]]
Epoch 399:
Mean max jacobian norm: 144.560898
Class jacobian norm matrix
[[1.01183540e+02 1.27503265e+02 1.44285721e+02 1.67955368e+02
  1.25019127e+02 1.34056519e+02 1.45279297e+02 1.29633423e+02
  1.25670723e+02 1.33735855e+02]
 [1.12055267e+02 1.00000000e+10 1.11218369e+02 1.13633446e+02
  1.63026718e+02 8.54384995e+01 1.15925980e+02 1.01063370e+02
  1.45211487e+02 1.00245804e+02]
 [1.28840118e+02 1.12989090e+02 1.26122063e+02 2.07030060e+02
  1.67476059e+02 1.02222458e+02 1.51777267e+02 1.40217606e+02
  1.45711487e+02 1.14803726e+02]
 [1.57413086e+02 1.62810547e+02 1.96365646e+02 1.95706512e+02
  2.22375854e+02 2.09298981e+02 1.96813370e+02 2.02042145e+02
  1.68627991e+02 1.52452667e+02]
 [1.24214302e+02 1.24965927e+02 1.22266525e+02 1.54534103e+02
  1.29865524e+02 1.12474487e+02 1.42256912e+02 1.10334442e+02
  1.20961670e+02 9.24518356e+01]
 [1.10179497e+02 1.08302246e+02 1.40157349e+02 2.37062042e+02
  1.35985352e+02 1.06975281e+02 1.30634476e+02 1.20459320e+02
  1.38572296e+02 1.06554489e+02]
 [1.26605614e+02 1.14648438e+02 1.40452332e+02 1.50403030e+02
  1.36028625e+02 9.31813202e+01 1.11558723e+02 1.43840790e+02
  1.36235214e+02 1.41222717e+02]
 [1.29228058e+02 9.18076477e+01 1.55986176e+02 1.54482712e+02
  1.11792122e+02 1.00342438e+02 1.30963013e+02 1.01035507e+02
  1.28872101e+02 1.00338493e+02]
 [1.32561981e+02 1.00431610e+02 1.39304047e+02 1.84861084e+02
  1.35650574e+02 1.08661148e+02 1.39167603e+02 1.22632149e+02
  1.28911163e+02 1.09714706e+02]
 [1.11509918e+02 1.13785362e+02 1.17369057e+02 1.52633743e+02
  1.25074799e+02 1.21818443e+02 1.44425980e+02 9.26385574e+01
  1.10077873e+02 8.98665771e+01]]
Mean distance: 57.749748
Class distance matrix
[[4.7051270e+01 4.5144485e+01 5.6453133e+01 6.5430542e+01 5.5582050e+01
  5.1933968e+01 6.0609081e+01 5.5364979e+01 5.3395367e+01 5.7212379e+01]
 [4.5521843e+01 1.0000000e+10 4.4701393e+01 4.3662228e+01 4.9553772e+01
  3.8947273e+01 4.3034111e+01 4.1527065e+01 5.5913933e+01 4.0253998e+01]
 [5.6069599e+01 4.2211304e+01 5.3139889e+01 7.7268761e+01 6.8201591e+01
  4.8325558e+01 6.2928749e+01 5.4080612e+01 5.8982151e+01 4.6308064e+01]
 [6.3205860e+01 5.6405266e+01 7.4197296e+01 7.4192581e+01 7.8996147e+01
  7.3752205e+01 6.9831139e+01 7.3230309e+01 6.4838364e+01 5.5642986e+01]
 [5.4022678e+01 6.1047573e+01 5.2669449e+01 6.3210594e+01 5.2074650e+01
  5.0347820e+01 5.4065037e+01 4.9779697e+01 5.2931778e+01 3.9997345e+01]
 [4.8779964e+01 4.9744957e+01 5.7079754e+01 8.3571503e+01 6.1959087e+01
  5.1434868e+01 6.1514362e+01 4.6084732e+01 5.5377789e+01 4.3622898e+01]
 [5.4009396e+01 5.0115673e+01 6.0564106e+01 6.3612663e+01 6.4788261e+01
  3.9210491e+01 5.5306778e+01 6.2942822e+01 5.7266769e+01 5.2200306e+01]
 [5.3767681e+01 3.0787386e+01 5.8384995e+01 6.0469803e+01 4.8534519e+01
  4.3820686e+01 5.6978657e+01 4.4073895e+01 5.1665379e+01 4.1789989e+01]
 [5.4684795e+01 4.2920380e+01 5.8696800e+01 6.6835091e+01 5.7735580e+01
  4.8464554e+01 5.8280296e+01 5.0714184e+01 5.3504883e+01 4.5209557e+01]
 [4.5355347e+01 3.7209190e+01 4.9550800e+01 5.8373981e+01 5.0583473e+01
  5.0636486e+01 6.0893074e+01 3.8783756e+01 4.5734436e+01 3.7476189e+01]]
Epoch 449:
Mean max jacobian norm: 139.480270
Class jacobian norm matrix
[[1.10662766e+02 1.51834030e+02 1.58865799e+02 1.23752220e+02
  1.56194885e+02 1.31012848e+02 1.24692451e+02 1.36543213e+02
  1.60631042e+02 1.68572571e+02]
 [1.29575867e+02 1.00000000e+10 1.75896667e+02 1.23643631e+02
  9.39575043e+01 3.65789459e+02 1.00000000e+10 1.26932793e+02
  1.41069473e+02 1.16822571e+02]
 [1.50148651e+02 1.49756226e+02 1.70319794e+02 1.51898148e+02
  2.37963867e+02 1.41087631e+02 1.71169983e+02 1.30942505e+02
  1.84916077e+02 1.41543427e+02]
 [1.23735489e+02 1.11770370e+02 1.50472473e+02 1.22667953e+02
  1.19271500e+02 1.47995331e+02 1.38411224e+02 1.27897720e+02
  1.54684036e+02 1.12604538e+02]
 [1.14340187e+02 1.17191940e+02 1.33289276e+02 1.20321594e+02
  9.63161469e+01 1.87344727e+02 1.23586555e+02 1.19616333e+02
  1.63551392e+02 1.10929558e+02]
 [1.25797104e+02 1.94878845e+02 1.44131378e+02 1.30471436e+02
  1.21697754e+02 1.00000000e+10 1.18740379e+02 1.17613052e+02
  2.13652008e+02 1.31917603e+02]
 [1.23255798e+02 8.36152802e+01 1.73302338e+02 1.37076813e+02
  1.19396469e+02 3.10686584e+02 1.04960663e+02 1.20407692e+02
  1.31370667e+02 1.12186485e+02]
 [1.28492538e+02 1.36766251e+02 1.50704880e+02 1.24215370e+02
  1.08873444e+02 1.16186523e+02 1.46586502e+02 1.24606239e+02
  1.77868378e+02 1.17106445e+02]
 [1.53642563e+02 1.47483124e+02 2.07930634e+02 1.54882355e+02
  1.57575851e+02 2.16875626e+02 1.34438904e+02 1.57949509e+02
  1.86728577e+02 1.43087448e+02]
 [1.30370270e+02 1.26728302e+02 1.24744705e+02 1.12077805e+02
  1.10938660e+02 1.06887856e+02 1.49353561e+02 1.28025787e+02
  1.38718063e+02 1.08529930e+02]]
Mean distance: 53.213295
Class distance matrix
[[4.5904716e+01 5.4150387e+01 6.1187000e+01 4.8978371e+01 5.7304718e+01
  6.0632698e+01 4.7615250e+01 5.0402966e+01 6.2342880e+01 6.0937920e+01]
 [5.2919849e+01 1.0000000e+10 5.1782440e+01 4.8289509e+01 3.6269814e+01
  1.1406027e+02 1.0000000e+10 5.0830166e+01 5.6657074e+01 4.1100868e+01]
 [5.6374527e+01 5.3886806e+01 6.0536831e+01 5.6610493e+01 8.5653389e+01
  5.4727501e+01 5.9566540e+01 5.1277794e+01 6.6096954e+01 5.4337124e+01]
 [4.9602993e+01 4.4137096e+01 5.6679996e+01 4.8045727e+01 4.8406315e+01
  5.6439133e+01 4.9737854e+01 4.7917923e+01 5.8106327e+01 4.5187679e+01]
 [5.1265087e+01 3.9526085e+01 5.2784683e+01 4.7988899e+01 3.8507462e+01
  7.4774788e+01 4.6027397e+01 4.8182552e+01 6.4044128e+01 4.9512054e+01]
 [5.1513256e+01 7.8888817e+01 5.9630421e+01 5.4554901e+01 5.2480141e+01
  1.0000000e+10 5.5435730e+01 4.2519302e+01 7.2749466e+01 5.6546230e+01]
 [4.7663742e+01 4.2465260e+01 5.9898823e+01 4.9856285e+01 5.1344357e+01
  1.0329274e+02 4.0120815e+01 4.2890907e+01 5.0989483e+01 4.2792912e+01]
 [5.1955318e+01 5.4711330e+01 5.5393013e+01 4.7801521e+01 5.0853191e+01
  4.7381790e+01 4.8449215e+01 4.8796223e+01 6.1478901e+01 4.4905571e+01]
 [5.9383442e+01 5.5013096e+01 6.9860474e+01 5.8796684e+01 5.9063965e+01
  7.9734085e+01 5.2463036e+01 5.8963326e+01 6.7183418e+01 5.5004662e+01]
 [5.4176548e+01 3.4010239e+01 4.6070061e+01 4.4970394e+01 4.4847260e+01
  4.8088966e+01 5.5365685e+01 4.8710670e+01 5.7384457e+01 4.0761116e+01]]
Epoch 499:
Mean max jacobian norm: 153.545120
Class jacobian norm matrix
[[106.448746 136.52509  159.7137   147.28061  137.20035  152.80986
  152.99524  148.65533  151.67097  127.886314]
 [125.782555  96.897095 145.41943  132.58081  138.5983   112.95032
  177.16696  133.97552  135.03574  118.852394]
 [144.39185  131.37163  146.30807  164.49278  174.33476  210.4246
  170.29245  188.5817   176.55655  161.78932 ]
 [150.12498  135.72498  165.97792  171.31331  159.391    165.99815
  174.81148  157.0496   171.43192  132.02322 ]
 [138.89348  119.52718  175.7021   143.68207  142.71487  143.95421
  168.96368  142.97833  144.74702  123.86898 ]
 [133.70126  142.94112  147.15968  134.24347  111.12753  183.84317
  172.31628  184.61206  148.65211  128.01056 ]
 [147.10039  171.6119   187.41824  176.0373   166.49843  159.92702
  137.20222  168.55531  194.95032  154.02147 ]
 [151.98419  133.63808  163.43764  163.3272   145.92412  137.41069
  166.24847  150.88263  168.773    137.43697 ]
 [155.69368  141.42769  174.6368   163.83948  136.35654  180.398
  181.71129  173.16621  157.75441  147.18068 ]
 [124.57199  123.511246 149.72147  161.15897  115.82932  131.72058
  164.208    136.57     148.338    108.489365]]
Mean distance: 58.494720
Class distance matrix
[[44.367107 50.379974 60.906425 57.969254 53.51164  61.89869  55.357002
  57.424282 60.152855 49.811413]
 [48.63527  39.771496 53.026703 52.6356   53.031338 42.390766 52.909492
  50.36197  55.141148 47.210423]
 [54.528378 53.474483 61.421055 66.34195  66.43871  79.037674 60.492245
  72.46235  66.967705 60.733437]
 [56.27186  53.489258 64.54212  67.856606 59.72308  63.161488 61.429104
  59.039547 68.66369  50.433655]
 [54.12877  48.074295 65.93639  57.97338  53.143112 61.616215 58.513126
  53.36262  59.757397 51.538506]
 [54.806946 56.065853 60.66188  53.665947 47.512325 61.746937 59.1349
  67.277855 60.610893 51.847004]
 [54.123623 53.56714  63.36661  62.38614  57.79392  59.11713  49.577904
  60.488388 62.178497 53.833504]
 [57.74761  53.14081  61.716236 63.237835 53.552723 55.88     58.42626
  58.669296 64.07666  52.253902]
 [61.402412 56.229313 68.42747  65.77586  57.467587 69.49356  62.438354
  63.62707  63.608913 56.870697]
 [48.973633 50.106277 57.619267 60.288433 46.565712 52.053204 54.797256
  52.5589   56.87711  42.190514]]
Epoch 549:
Mean max jacobian norm: 159.785812
Class jacobian norm matrix
[[127.76772 150.34724 144.96574 138.25499 240.05077 138.84424 229.84233
  175.13052 150.47018 133.50166]
 [136.04886  78.20027 228.3313  135.51418 238.9436  116.17587 256.965
  191.43855 146.66559 117.57416]
 [220.64684 168.10434 190.72342 254.75664 118.46145 324.59717 227.10959
  285.56    205.88593 222.50926]
 [146.55226 124.16503 204.36693 138.92427 204.60953 179.26651 238.57803
  186.5163  160.99103 135.31073]
 [157.08627 163.67276 193.76537 181.73445 189.98354 229.59862 298.30426
  299.5458  161.43005 179.82289]
 [133.8007  164.86978 197.5184  186.39493 188.40556 161.12387 197.80212
  187.75342 172.48325 171.38127]
 [242.19156 329.63058 291.066   236.936   315.9696  242.74104 152.52866
  274.2132  261.69543 233.46855]
 [196.28448 145.69963 409.91254 206.04439 210.6955  209.36876 254.16122
  301.9412  204.80396 191.65164]
 [154.3036  113.50667 220.13004 160.87663 192.83244 198.87129 237.03146
  202.27525 168.95319 143.32214]
 [132.55692 114.38094 211.01888 128.95688 138.5471  177.62958 234.27855
  149.23091 144.58485 117.00498]]
Mean distance: 57.186543
Class distance matrix
[[ 49.546497  48.985744  52.921448  52.91684   89.18235   63.843998
   64.1417    58.256004  56.443592  54.43112 ]
 [ 57.50301   32.2045    73.89672   49.025345 135.81883   41.419796
   61.312878  60.58684   60.03151   45.010376]
 [ 87.79344   72.97322   88.76341   89.58706   52.828217  91.46634
   74.51198   78.31596   80.592186  82.58053 ]
 [ 55.077297  46.39109   79.55884   51.82936   80.883194  63.72658
   60.304134  63.11423   61.47125   49.569653]
 [ 66.337296  69.91934   86.67479   73.466034  97.48452  102.09505
   80.53876   56.634922  65.699905  63.515766]
 [ 51.465225  47.5812    66.51788   64.81967   72.921524  57.870926
   58.6398    53.184113  63.789333  56.942772]
 [ 61.333427  52.584187  85.46259   60.590446  89.85577   79.77555
   55.93732   46.270752  70.23834   56.13018 ]
 [ 77.45663   63.6878   149.16315   64.33513   72.52316   76.06485
   95.615944 112.55725   77.31323   57.784225]
 [ 61.132553  48.009365  87.23576   61.466663  76.28051   67.83991
   64.85853   63.917027  68.28836   55.668877]
 [ 53.092064  43.129677  79.17627   49.213276  56.42051   59.311493
   58.35243   51.46136   58.420612  43.260414]]
Epoch 599:
Mean max jacobian norm: 194.500443
Class jacobian norm matrix
[[154.3576  197.73378 192.48032 190.3432  219.10625 187.80286 267.31418
  205.36002 209.17253 191.21689]
 [191.88155 135.93735 180.27367 180.27776 209.27612 204.26143 328.14346
  192.42317 192.16188 179.93663]
 [193.75432 185.96945 195.8558  186.8862  205.60812 212.99126 269.59015
  206.68025 187.95857 191.03024]
 [187.43169 172.16486 184.20576 161.56136 208.70427 185.04962 257.22906
  195.36955 190.49579 164.92842]
 [223.69751 205.43073 222.37613 207.91443 257.75577 215.81337 268.32687
  218.6887  214.42395 226.44151]
 [193.1555  187.01472 186.20111 177.86551 229.34798 191.32886 272.47006
  183.55624 181.40749 194.8561 ]
 [301.3996  297.71313 282.59723 286.07764 281.42126 289.05975 200.09793
  256.64783 272.80576 295.163  ]
 [197.69054 181.78546 218.13698 194.40114 192.57953 203.76797 252.9774
  155.46992 213.43927 187.1773 ]
 [207.88518 196.34692 200.0126  190.4314  247.49928 209.75172 252.9086
  206.83644 230.89407 181.92407]
 [193.9595  183.46854 178.9023  169.32942 188.04562 169.16832 258.8904
  174.5983  192.95282 135.71695]]
Mean distance: 57.498360
Class distance matrix
[[52.470306 51.75139  57.972733 58.015965 65.76807  63.92506  56.963203
  56.877068 77.54378  53.64117 ]
 [52.562016 34.291294 53.67103  49.667076 62.573093 52.494396 53.32107
  51.681774 61.986656 48.09021 ]
 [62.569954 53.639423 69.19308  63.129642 70.35859  62.428513 63.95276
  61.449444 70.69475  66.12552 ]
 [57.20946  48.389965 60.6664   53.405518 63.157974 55.605965 58.640038
  53.76114  68.35438  51.139545]
 [66.80577  55.840904 70.51254  63.46024  76.50986  58.41041  54.960247
  63.56016  76.35243  62.97246 ]
 [59.352474 50.11569  63.22206  57.525143 83.20252  58.923748 61.65545
  63.34134  69.77339  56.15098 ]
 [57.07352  53.145058 60.156975 56.639874 61.652584 63.91258  43.617752
  59.26129  74.497475 55.131447]
 [57.4308   48.047497 63.257523 55.325966 62.6038   51.49439  53.544964
  49.90956  71.73002  54.598583]
 [71.949394 60.360203 72.33706  66.534515 78.17554  71.5385   69.43362
  67.931046 89.37523  66.9928  ]
 [55.043404 47.510597 54.918854 52.71463  57.725067 52.17583  47.980816
  45.4628   64.4944   43.517048]]
Epoch 649:
Mean max jacobian norm: 222.835190
Class jacobian norm matrix
[[199.20192 247.4929  260.4756  244.63193 230.15169 235.05818 277.33432
  259.31982 235.30635 200.93648]
 [248.65501 189.71918 229.81818 205.94402 262.8942  214.07738 274.7488
  270.69177 213.34105 199.13408]
 [234.27672 246.77292 237.3038  221.8025  199.53856 211.85762 261.69434
  296.2908  220.50604 207.40732]
 [236.33311 205.31519 222.19582 187.1052  173.08157 202.1856  268.80823
  242.4946  202.50896 197.57692]
 [272.92236 213.85658 219.55414 174.26196 195.20612 157.09343 288.8985
  217.58736 195.90723 196.97896]
 [259.3928  217.33041 238.58421 208.63766 230.95224 205.37952 294.54486
  270.71225 199.83458 217.06157]
 [237.5863  277.3106  230.60042 253.71745 266.18515 293.9301  197.37442
  280.41217 270.7341  276.7403 ]
 [272.84384 250.33199 256.13724 268.44592 251.6066  253.37354 313.39835
  244.58319 247.09526 242.04688]
 [234.88127 217.57002 232.05196 197.88292 209.21373 214.5714  279.88303
  250.70619 215.51962 193.78827]
 [233.4294  198.21754 219.68207 193.29875 301.7993  209.50989 238.34856
  276.45087 190.21622 151.0485 ]]
Mean distance: 66.864128
Class distance matrix
[[56.09419  58.123142 70.43544  64.6826   57.72162  65.368355 66.435486
  71.38548  67.323204 64.50748 ]
 [61.103832 51.719387 67.807175 57.767998 56.134876 61.87127  61.194546
  64.28882  62.843315 60.408165]
 [66.98174  63.98395  75.736084 71.16409  73.56434  65.094185 65.354164
  76.869576 71.90565  67.97722 ]
 [68.745865 60.16287  69.78541  64.80899  61.05464  66.59094  63.2298
  70.2046   68.254074 65.96036 ]
 [63.54441  59.531284 65.88177  59.889977 61.61448  48.29441  73.52609
  63.998158 68.411064 71.06034 ]
 [61.947033 59.861423 70.78735  68.0575   64.86955  59.97316  66.37076
  74.40791  64.494995 70.08105 ]
 [64.950134 64.82981  66.82136  67.049576 62.643463 73.491714 58.4804
  69.60667  68.93157  69.4592  ]
 [68.23069  66.1642   70.560196 69.67916  57.66888  71.252396 71.94116
  57.99794  71.35737  67.02465 ]
 [65.71788  63.265404 73.9464   67.3488   75.01125  66.71668  71.144966
  72.23849  71.58068  67.94954 ]
 [63.448902 54.461025 66.737305 66.24808  65.83003  63.155006 64.422035
  65.020226 64.76262  56.34624 ]]
Epoch 699:
Mean max jacobian norm: 249.026688
Class jacobian norm matrix
[[252.84862 289.357   284.3314  276.75043 302.49432 262.19186 292.70993
  275.4196  296.07983 292.41678]
 [307.15323 169.48895 212.41223 209.23816 238.27174 213.08241 244.72458
  249.10205 226.36555 231.43445]
 [283.9523  207.20598 237.73236 241.24927 233.51108 236.8335  242.67899
  259.16214 246.53477 260.0195 ]
 [283.48465 217.42259 235.29123 206.30542 237.249   226.61841 246.28914
  256.37827 246.49081 233.59875]
 [298.603   223.96426 231.13722 238.11003 221.0299  227.93071 261.07294
  265.52185 251.31856 249.05673]
 [263.05954 260.74866 235.57875 236.66803 257.54343 263.79694 253.02373
  242.1935  288.11548 279.8484 ]
 [285.79694 261.4374  242.86845 256.32013 228.75356 248.09775 232.48062
  256.43378 249.45612 250.80696]
 [303.33627 246.35413 255.66437 259.54648 234.92911 286.92136 257.77283
  240.7188  250.97269 272.45944]
 [278.4449  233.70036 234.48274 239.85555 260.49457 259.43835 244.78246
  274.5941  240.25655 263.76575]
 [282.6782  259.1248  279.15164 239.9897  240.25218 250.49297 269.51697
  243.22313 263.51923 257.98376]]
Mean distance: 73.422485
Class distance matrix
[[69.66116  62.879013 76.81549  74.44489  83.96942  76.721855 73.99334
  74.207214 82.93784  74.65118 ]
 [68.92143  45.06699  65.167435 60.951622 73.06711  63.610302 61.583706
  61.358673 66.43706  60.94849 ]
 [75.40629  61.719624 80.39473  74.4004   78.28797  82.23565  74.96581
  76.21552  80.361    74.51903 ]
 [73.61471  60.611004 72.96881  68.976875 76.766884 75.28824  70.82458
  72.46082  78.19089  70.76604 ]
 [82.13113  63.00637  80.52917  80.00536  78.44842  80.25532  82.46667
  82.442474 84.57632  77.99465 ]
 [82.054184 70.72849  75.80164  73.33125  84.47859  81.86995  80.82999
  74.82975  84.18808  79.24271 ]
 [74.11273  62.781937 75.98846  71.425354 77.3151   75.183556 70.27805
  70.025406 80.64884  72.43866 ]
 [76.988716 61.980816 71.75033  71.09133  77.94387  76.073586 73.15861
  66.14054  76.57878  72.245384]
 [79.88449  67.66001  80.82666  78.41829  85.873604 88.30738  73.849365
  82.85965  82.97805  78.09734 ]
 [77.70462  63.38261  77.405876 70.670494 77.039276 78.18567  70.57898
  71.866554 81.320526 67.89794 ]]
Epoch 749:
Mean max jacobian norm: 166.026611
Class jacobian norm matrix
[[1.0000000e+10 1.0000000e+10 2.4207869e+02 1.9169376e+02 1.6624109e+02
  1.0000000e+10 1.0000000e+10 1.0000000e+10 2.1894019e+02 1.0000000e+10]
 [1.0000000e+10 1.0000000e+10 1.0000000e+10 1.5187944e+02 1.7046184e+02
  1.0000000e+10 1.0000000e+10 1.0000000e+10 1.4928745e+02 1.4874304e+02]
 [1.9785588e+02 1.0000000e+10 1.6336571e+02 1.6104108e+02 1.9370438e+02
  2.1334441e+02 1.9038620e+02 1.8988815e+02 1.7737292e+02 2.2087541e+02]
 [1.9375623e+02 1.2920964e+02 1.6260085e+02 1.5453505e+02 1.9077513e+02
  1.8896156e+02 1.7009119e+02 1.7091693e+02 1.6965057e+02 1.9886246e+02]
 [1.3128450e+02 1.0935533e+02 1.7411411e+02 1.8833325e+02 1.1730340e+02
  1.0000000e+10 1.5369473e+02 1.0000000e+10 1.7860536e+02 8.6382996e+01]
 [1.0000000e+10 1.0000000e+10 1.8150397e+02 2.0659727e+02 1.0000000e+10
  2.2827414e+02 1.0000000e+10 1.0000000e+10 1.7468057e+02 1.0000000e+10]
 [1.0000000e+10 1.0000000e+10 1.6736842e+02 1.7137521e+02 1.5904425e+02
  1.0000000e+10 1.0000000e+10 1.8234254e+02 1.7437903e+02 1.0000000e+10]
 [1.0000000e+10 1.0000000e+10 1.9327512e+02 1.8663802e+02 1.0000000e+10
  1.0000000e+10 1.0000000e+10 1.0000000e+10 2.2482036e+02 1.9929597e+02]
 [1.8396867e+02 1.6997359e+02 1.7770018e+02 1.7139442e+02 1.8830637e+02
  2.2249210e+02 1.8655115e+02 2.4505437e+02 1.7630450e+02 1.9509506e+02]
 [1.0000000e+10 1.0000000e+10 1.9086436e+02 2.0963210e+02 1.1041931e+02
  1.0000000e+10 1.0000000e+10 2.5106966e+02 1.8739917e+02 2.5614743e+02]]
Mean distance: 67.997894
Class distance matrix
[[1.00000000e+10 1.00000000e+10 6.16755180e+01 7.61898117e+01
  6.36620979e+01 1.00000000e+10 1.00000000e+10 1.00000000e+10
  8.75527802e+01 1.00000000e+10]
 [1.00000000e+10 1.00000000e+10 1.00000000e+10 6.95644760e+01
  5.47441025e+01 1.00000000e+10 1.00000000e+10 1.00000000e+10
  8.61765137e+01 4.60893059e+01]
 [7.85830917e+01 1.00000000e+10 7.35312042e+01 6.83538055e+01
  8.24262848e+01 7.29521103e+01 1.00481583e+02 1.00369629e+02
  7.96166153e+01 7.86848602e+01]
 [7.59390869e+01 5.65569878e+01 6.89918137e+01 6.00867538e+01
  6.79811172e+01 7.74707413e+01 7.70285416e+01 8.17167892e+01
  7.04401703e+01 7.48566284e+01]
 [7.16821899e+01 5.08492584e+01 7.31695557e+01 6.79520721e+01
  6.10004082e+01 1.00000000e+10 8.12394867e+01 1.00000000e+10
  7.36814804e+01 4.09402580e+01]
 [1.00000000e+10 1.00000000e+10 5.92892876e+01 7.65796127e+01
  1.00000000e+10 1.12839905e+02 1.00000000e+10 1.00000000e+10
  8.33154678e+01 1.00000000e+10]
 [1.00000000e+10 1.00000000e+10 8.50159531e+01 7.28546829e+01
  9.05714645e+01 1.00000000e+10 1.00000000e+10 9.93026505e+01
  8.48967438e+01 1.00000000e+10]
 [1.00000000e+10 1.00000000e+10 8.76580811e+01 8.66840820e+01
  1.00000000e+10 1.00000000e+10 1.00000000e+10 1.00000000e+10
  9.68772354e+01 9.15367661e+01]
 [8.63397522e+01 9.37966614e+01 8.09101791e+01 7.13985062e+01
  7.15623398e+01 9.92645187e+01 8.87690887e+01 1.15827332e+02
  7.99561386e+01 7.98115997e+01]
 [1.00000000e+10 1.00000000e+10 8.61186447e+01 7.37549438e+01
  5.51035690e+01 1.00000000e+10 1.00000000e+10 1.33012665e+02
  8.11211777e+01 9.36767120e+01]]
Epoch 799:
Mean max jacobian norm: 187.225037
Class jacobian norm matrix
[[2.2394284e+02 2.9267084e+02 2.8182361e+02 2.5058507e+02 1.5862439e+02
  2.4365855e+02 1.9632014e+02 5.4644501e+02 2.3226968e+02 2.2662962e+02]
 [2.4421713e+02 1.0337912e+02 1.0000000e+10 2.1661516e+02 1.9551163e+02
  2.8349814e+02 3.4168884e+02 1.0000000e+10 2.3089658e+02 1.9164034e+02]
 [2.1742427e+02 2.0026302e+02 1.8824800e+02 2.0624202e+02 2.3273996e+02
  2.0737871e+02 2.1104080e+02 2.1091028e+02 2.1182535e+02 1.9732405e+02]
 [2.6002255e+02 2.2539742e+02 2.0746533e+02 1.8760179e+02 1.8885849e+02
  2.0034874e+02 1.9884100e+02 1.8603311e+02 1.9095854e+02 1.7753593e+02]
 [2.9512073e+02 1.0000000e+10 1.8010078e+02 1.9519492e+02 1.9669307e+02
  2.0240221e+02 2.2245526e+02 1.8537195e+02 1.9424438e+02 1.8733485e+02]
 [2.3382007e+02 3.2459146e+02 2.2719609e+02 1.9829108e+02 2.1428336e+02
  2.4955629e+02 1.9228601e+02 1.7893623e+02 1.9969794e+02 1.9399081e+02]
 [2.3425385e+02 3.5852850e+02 2.4324687e+02 1.9884114e+02 1.8632166e+02
  2.4213943e+02 1.5167241e+02 1.7057233e+02 1.8565677e+02 1.8148970e+02]
 [1.0000000e+10 2.6325867e+02 1.3784422e+02 1.6190860e+02 1.0000000e+10
  2.8941071e+02 1.6241315e+02 1.0000000e+10 1.8496159e+02 1.4365291e+02]
 [2.2255119e+02 1.7757013e+02 2.0793903e+02 1.9103041e+02 1.7998157e+02
  1.9549854e+02 1.7984055e+02 2.0490747e+02 1.8590639e+02 1.7757181e+02]
 [2.2199171e+02 1.8431763e+02 1.9903456e+02 1.7474144e+02 1.6473570e+02
  1.8426570e+02 1.8367752e+02 1.5291101e+02 1.7134555e+02 1.5225937e+02]]
Mean distance: 70.416008
Class distance matrix
[[6.6863678e+01 7.5415726e+01 1.0514800e+02 7.5058708e+01 6.9849365e+01
  7.7729607e+01 6.8407127e+01 5.3312260e+01 8.3840210e+01 6.4594376e+01]
 [6.4545822e+01 4.6594929e+01 1.0000000e+10 6.8258293e+01 6.5126762e+01
  6.6331230e+01 4.9253296e+01 1.0000000e+10 8.2400848e+01 5.9518646e+01]
 [7.3709778e+01 7.8698547e+01 9.4932518e+01 8.3151520e+01 1.0314207e+02
  9.5942497e+01 8.6058807e+01 1.2203230e+02 9.3074661e+01 7.3228943e+01]
 [7.4545326e+01 6.9879852e+01 8.2571922e+01 7.2893227e+01 7.2698257e+01
  7.1747070e+01 7.5042404e+01 7.5152390e+01 7.9853241e+01 6.2592449e+01]
 [9.1110237e+01 1.0000000e+10 8.6895996e+01 7.6551651e+01 8.1055809e+01
  8.1988480e+01 7.5616165e+01 9.0415451e+01 8.4228104e+01 6.3677055e+01]
 [8.0086578e+01 6.4113739e+01 8.3828621e+01 7.3089348e+01 7.5305565e+01
  7.6702080e+01 8.2404541e+01 1.1493614e+02 8.0054886e+01 6.2870262e+01]
 [6.8901344e+01 5.9022415e+01 8.6524658e+01 7.6982178e+01 7.8598816e+01
  8.0739243e+01 6.2314739e+01 9.9731949e+01 7.8447449e+01 6.4770538e+01]
 [1.0000000e+10 5.9073544e+01 4.7368736e+01 7.1511658e+01 1.0000000e+10
  9.0391777e+01 7.2410591e+01 1.0000000e+10 8.3764702e+01 5.9563629e+01]
 [8.5813599e+01 6.8143845e+01 8.6584290e+01 8.1716461e+01 7.7254517e+01
  7.9482292e+01 7.4167969e+01 9.0205231e+01 8.5350021e+01 7.0636147e+01]
 [5.9824806e+01 5.2243603e+01 7.5378815e+01 6.2411472e+01 6.2018173e+01
  6.3251060e+01 5.9006264e+01 6.2517868e+01 6.7020378e+01 4.9217880e+01]]
Epoch 849:
Mean max jacobian norm: 172.603333
Class jacobian norm matrix
[[2.12384552e+02 1.65924164e+02 2.19677567e+02 2.16690491e+02
  2.19910797e+02 2.04149323e+02 2.21310226e+02 2.02660324e+02
  2.15767502e+02 2.10314499e+02]
 [1.86309097e+02 1.00000000e+10 1.17770996e+02 2.00399933e+02
  1.63874390e+02 1.47807922e+02 1.15889511e+02 1.43697662e+02
  1.68908936e+02 1.38302979e+02]
 [2.12476517e+02 9.72872772e+01 1.82545380e+02 1.87876205e+02
  1.71633682e+02 1.93574646e+02 1.79251755e+02 1.87325821e+02
  1.82772583e+02 1.68258591e+02]
 [2.04250870e+02 1.07885956e+02 1.85173019e+02 1.46575027e+02
  1.48704361e+02 1.57057632e+02 1.51927551e+02 1.48311188e+02
  1.57679276e+02 1.36060226e+02]
 [2.23363022e+02 1.68159378e+02 1.84821350e+02 1.43544876e+02
  1.43709778e+02 1.49829193e+02 1.48599625e+02 1.61721573e+02
  1.67070831e+02 1.39610565e+02]
 [2.12244949e+02 9.84507065e+01 1.63929321e+02 1.42986404e+02
  1.55825653e+02 1.29727951e+02 1.57568039e+02 1.61080139e+02
  1.73773132e+02 1.41208145e+02]
 [2.03492813e+02 1.23678200e+02 1.76054337e+02 1.43489120e+02
  1.47293045e+02 1.51420197e+02 1.47084625e+02 1.65646927e+02
  1.57615845e+02 1.44846497e+02]
 [2.20829620e+02 1.34589127e+02 1.86255051e+02 1.56607086e+02
  1.60053894e+02 1.72884155e+02 1.62070404e+02 1.17791985e+02
  1.67386810e+02 1.42639984e+02]
 [2.12344437e+02 1.68035065e+02 1.86088806e+02 1.46413437e+02
  1.60695709e+02 1.61304550e+02 1.59108383e+02 1.80069138e+02
  1.65331512e+02 1.52513855e+02]
 [2.05973846e+02 1.29339172e+02 1.64286377e+02 1.36104843e+02
  1.42342041e+02 1.54945206e+02 1.42163803e+02 1.53296494e+02
  1.53876144e+02 1.29395905e+02]]
Mean distance: 65.507187
Class distance matrix
[[7.1576302e+01 5.6891907e+01 6.8760597e+01 6.7831551e+01 7.3471161e+01
  6.8363586e+01 6.6441429e+01 7.0636833e+01 7.4766136e+01 6.6654755e+01]
 [5.9402771e+01 1.0000000e+10 3.9305946e+01 5.7716347e+01 6.5962502e+01
  3.5355968e+01 3.4365028e+01 5.9159065e+01 6.0376045e+01 5.0500896e+01]
 [6.9796761e+01 4.3808907e+01 6.6071571e+01 6.8947205e+01 6.6268562e+01
  6.6831886e+01 5.9796646e+01 7.7288101e+01 7.2108147e+01 5.6606274e+01]
 [7.0605148e+01 4.2671810e+01 6.3384415e+01 6.3865273e+01 6.3932816e+01
  6.1285114e+01 5.9357693e+01 6.4317154e+01 6.5992706e+01 5.8182301e+01]
 [7.3182137e+01 5.7732895e+01 6.7662979e+01 6.4613029e+01 6.4887741e+01
  6.1160698e+01 6.5459549e+01 6.8963104e+01 6.9860458e+01 5.9607590e+01]
 [6.7633919e+01 3.6732933e+01 6.0721130e+01 6.0871151e+01 6.1639194e+01
  5.2660934e+01 5.7200321e+01 6.9821831e+01 7.3400795e+01 5.2834316e+01]
 [6.4182381e+01 5.3434376e+01 6.0245880e+01 5.8700195e+01 6.1327183e+01
  6.0730385e+01 5.5182613e+01 6.2213840e+01 6.4415092e+01 5.5165897e+01]
 [7.4962059e+01 6.3018665e+01 6.9087105e+01 6.4032661e+01 6.5767670e+01
  7.0397949e+01 6.5569023e+01 5.8309460e+01 6.6983688e+01 6.0001141e+01]
 [7.3390999e+01 5.7625439e+01 6.9407692e+01 6.4529549e+01 6.9481850e+01
  6.3077755e+01 6.3400185e+01 7.3914482e+01 7.1196159e+01 6.3999378e+01]
 [6.6774643e+01 4.7664505e+01 5.8372627e+01 5.7289860e+01 5.9347839e+01
  6.1056709e+01 5.5827568e+01 6.6109322e+01 6.4317322e+01 5.1925499e+01]]
Epoch 899:
Mean max jacobian norm: 127.770210
Class jacobian norm matrix
[[2.3293457e+02 1.0000000e+10 1.8774649e+02 2.2511990e+02 1.0000000e+10
  1.6662299e+02 1.0000000e+10 2.8326074e+02 1.8585661e+02 5.5807263e+02]
 [1.0000000e+10 1.0000000e+10 1.0000000e+10 1.4657896e+02 1.0000000e+10
  1.0000000e+10 1.0000000e+10 1.0000000e+10 2.0797070e+02 1.0000000e+10]
 [2.0245560e+02 1.0000000e+10 1.3489034e+02 1.4632625e+02 1.9344392e+02
  1.5111363e+02 2.0170035e+02 1.5667421e+02 1.4234015e+02 1.0000000e+10]
 [2.0686087e+02 1.0000000e+10 1.5039636e+02 1.3195425e+02 1.7087402e+02
  1.4771596e+02 1.6941083e+02 1.6061020e+02 1.2729820e+02 1.3590785e+02]
 [3.3428717e+02 1.0000000e+10 1.4112726e+02 1.6617329e+02 1.0000000e+10
  1.7914012e+02 1.0000000e+10 1.0000000e+10 1.6516664e+02 1.0000000e+10]
 [2.0826236e+02 1.0000000e+10 1.4843282e+02 1.4674312e+02 1.6017601e+02
  1.4448149e+02 2.3288197e+02 1.7370671e+02 1.3850159e+02 1.0000000e+10]
 [1.0000000e+10 1.0000000e+10 1.6020552e+02 1.2376495e+02 1.0000000e+10
  1.6134410e+02 1.0000000e+10 1.0000000e+10 1.5671248e+02 1.0000000e+10]
 [1.9025906e+02 1.0000000e+10 1.0336858e+02 1.5844798e+02 2.3070529e+02
  1.1918952e+02 1.0000000e+10 1.9579999e+02 1.6652066e+02 1.0000000e+10]
 [1.7876962e+02 1.0000000e+10 1.4319460e+02 1.2644521e+02 1.5744255e+02
  1.3218655e+02 1.5295894e+02 1.5839836e+02 1.1852246e+02 1.4718419e+02]
 [1.0000000e+10 1.0000000e+10 1.0000000e+10 1.3836508e+02 1.0000000e+10
  1.2544794e+02 1.0000000e+10 2.1785994e+02 1.6660745e+02 1.0000000e+10]]
Mean distance: 61.275696
Class distance matrix
[[7.8857986e+01 1.0000000e+10 7.8103691e+01 9.0548943e+01 1.0000000e+10
  8.6656326e+01 1.0000000e+10 8.6957344e+01 7.5590919e+01 1.8215288e+02]
 [1.0000000e+10 1.0000000e+10 1.0000000e+10 6.2027245e+01 1.0000000e+10
  1.0000000e+10 1.0000000e+10 1.0000000e+10 1.0003275e+02 1.0000000e+10]
 [9.3008095e+01 1.0000000e+10 7.3315636e+01 7.4042328e+01 7.1909233e+01
  7.3728058e+01 1.0117341e+02 9.3460526e+01 7.1388802e+01 1.0000000e+10]
 [7.8460960e+01 1.0000000e+10 7.7486092e+01 6.6815697e+01 8.6644615e+01
  7.2950249e+01 8.6897079e+01 8.5579857e+01 6.1849106e+01 6.8459465e+01]
 [1.6055025e+02 1.0000000e+10 7.7529633e+01 8.8200851e+01 1.0000000e+10
  7.4111336e+01 1.0000000e+10 1.0000000e+10 8.1640610e+01 1.0000000e+10]
 [8.6793854e+01 1.0000000e+10 6.9021996e+01 7.4691307e+01 8.2931633e+01
  6.6737129e+01 1.3174612e+02 8.7791138e+01 6.5623116e+01 1.0000000e+10]
 [1.0000000e+10 1.0000000e+10 9.7760017e+01 6.0622581e+01 1.0000000e+10
  8.3713295e+01 1.0000000e+10 1.0000000e+10 7.1996422e+01 1.0000000e+10]
 [9.4165482e+01 1.0000000e+10 5.3170349e+01 7.6054878e+01 1.2486344e+02
  5.8188015e+01 1.0000000e+10 1.2405891e+02 8.2599884e+01 1.0000000e+10]
 [7.3480118e+01 1.0000000e+10 7.0419113e+01 6.2441563e+01 7.8921066e+01
  6.4458229e+01 7.1766487e+01 7.9406380e+01 5.6267647e+01 7.2930382e+01]
 [1.0000000e+10 1.0000000e+10 1.0000000e+10 7.0251038e+01 1.0000000e+10
  6.5046852e+01 1.0000000e+10 1.2682474e+02 7.9118477e+01 1.0000000e+10]]
Epoch 949:
Mean max jacobian norm: 200.369797
Class jacobian norm matrix
[[222.80043 278.0505  262.57535 252.06664 250.33305 257.55945 265.6699
  250.47096 252.03055 245.3259 ]
 [276.47327 142.7168  232.83609 189.92545 180.14322 208.4717  175.02565
  157.64761 170.70714 161.80972]
 [272.5368  236.198   214.61732 210.4549  219.63202 206.70471 219.22356
  215.22578 216.14156 215.66933]
 [265.0502  189.0428  204.6777  176.36742 174.99762 191.42732 189.98593
  179.48828 192.20181 173.78477]
 [205.51448 180.55284 207.68742 164.59949  98.92432 186.58989 175.50137
  158.56612 185.91933 143.06282]
 [254.38039 164.77249 246.64938 180.30061 198.50238 185.81544 158.34984
  187.3195  190.73296 191.06548]
 [245.91127 171.40692 213.41891 186.5889  174.8355  193.66713 186.82932
  206.1724  168.22215 207.6679 ]
 [247.38583 159.75456 203.85376 167.91739 154.71446 203.60571 193.63014
  127.92525 176.46574 154.99518]
 [271.13608 176.11629 218.4679  189.93123 160.6216  201.35695 192.29503
  176.2219  184.84142 166.39786]
 [239.57634 174.52472 222.49118 174.65332 156.10382 198.26048 204.81734
  153.34903 182.02715 151.13017]]
Mean distance: 57.550957
Class distance matrix
[[55.619022 52.474434 63.646866 59.961624 53.71824  64.77053  58.49992
  59.416332 63.68473  58.882828]
 [54.527744 42.426994 52.77561  51.703842 48.903206 55.569862 44.932423
  44.40543  52.931973 47.89969 ]
 [65.41909  57.360134 70.66675  61.665886 66.76124  63.597855 59.750977
  62.620396 64.678024 64.11759 ]
 [61.483547 52.008453 62.04621  58.002636 51.711693 58.571804 55.412388
  56.511272 59.905865 58.385952]
 [55.336567 47.258545 59.59994  52.034424 39.416096 57.21814  51.336185
  49.158577 57.5544   49.597946]
 [62.51348  53.60272  65.108986 58.39903  59.938564 56.661736 58.41128
  61.38432  63.444458 61.286575]
 [57.48     45.195423 62.52066  54.536343 53.841686 53.241222 60.1621
  59.11888  55.113564 53.28589 ]
 [61.82804  48.688164 57.115383 56.373596 51.018894 63.521606 56.520115
  47.547073 58.638348 51.47473 ]
 [62.37     51.41445  65.15654  60.54851  53.295868 64.40023  56.40053
  58.155506 60.079494 55.31981 ]
 [57.945084 50.218254 65.20204  55.99358  52.613705 62.688812 56.637623
  51.55199  59.191147 52.76751 ]]
Epoch 999:
Mean max jacobian norm: 195.966721
Class jacobian norm matrix
[[2.5604608e+02 4.1274799e+02 3.1710422e+02 2.5560347e+02 2.6898145e+02
  2.7471411e+02 2.3815762e+02 2.8377502e+02 2.7867459e+02 2.7355035e+02]
 [4.1844525e+02 1.0000000e+10 1.2081210e+02 1.6071948e+02 1.0000000e+10
  2.0142628e+02 2.2213142e+02 3.0090823e+02 1.1626750e+02 1.3627237e+02]
 [2.8721008e+02 2.1612787e+02 1.7866389e+02 1.8981313e+02 1.8917584e+02
  1.8973022e+02 1.9607133e+02 2.2474760e+02 1.8683197e+02 1.8132109e+02]
 [3.0981842e+02 1.8456406e+02 1.9033432e+02 1.7883525e+02 2.1935733e+02
  1.6198427e+02 1.8027072e+02 2.1258432e+02 1.8345947e+02 1.7471361e+02]
 [2.7434082e+02 2.0304767e+02 1.9411137e+02 1.9356622e+02 1.5032607e+02
  1.5910751e+02 1.3829146e+02 2.0275864e+02 1.6372653e+02 1.5490012e+02]
 [2.8448425e+02 1.2084040e+02 1.7867532e+02 1.7396747e+02 1.6906625e+02
  1.3606128e+02 1.6456265e+02 2.0023412e+02 1.4092195e+02 1.5537036e+02]
 [2.5449902e+02 2.2815981e+02 1.8823627e+02 2.0353593e+02 1.8193512e+02
  1.8007541e+02 1.5192125e+02 2.2397763e+02 1.6720868e+02 1.8618716e+02]
 [2.5899298e+02 1.0000000e+10 2.3509735e+02 2.4231885e+02 2.0950507e+02
  1.9991425e+02 1.9086240e+02 1.8285245e+02 2.0657365e+02 1.9600423e+02]
 [2.7809012e+02 1.8024692e+02 1.8264613e+02 1.8056619e+02 1.7223033e+02
  1.4584901e+02 2.0717476e+02 2.1376717e+02 1.4620901e+02 1.5704134e+02]
 [2.5003018e+02 1.6479977e+02 1.8763759e+02 1.8419029e+02 1.6077405e+02
  1.4731856e+02 1.8230382e+02 1.9506929e+02 1.5687895e+02 1.4852589e+02]]
Mean distance: 55.743427
Class distance matrix
[[5.81825905e+01 7.91030884e+01 7.04563522e+01 6.51000366e+01
  6.06135521e+01 5.42696457e+01 5.69017639e+01 6.47181091e+01
  5.73168602e+01 5.86703262e+01]
 [8.76379852e+01 1.00000000e+10 7.74808578e+01 6.11935081e+01
  1.00000000e+10 7.62081146e+01 6.68744049e+01 6.18644142e+01
  5.75927887e+01 6.90503998e+01]
 [6.94298019e+01 7.73520050e+01 6.16016731e+01 6.41453247e+01
  6.77718277e+01 5.60595398e+01 5.94510880e+01 7.01111679e+01
  6.05438461e+01 6.10072060e+01]
 [6.72740097e+01 1.01900375e+02 6.61206512e+01 6.24809418e+01
  6.93394394e+01 5.12828789e+01 5.57331238e+01 6.84486771e+01
  5.77434502e+01 5.84317017e+01]
 [6.59058151e+01 7.76980362e+01 7.06779938e+01 7.04563828e+01
  5.57567329e+01 5.51623306e+01 5.15346794e+01 6.87176056e+01
  6.12338409e+01 5.79972191e+01]
 [5.43489799e+01 4.22034683e+01 5.50204277e+01 5.73166237e+01
  5.48215790e+01 4.28624802e+01 5.01787033e+01 5.57971687e+01
  4.60971451e+01 4.75622406e+01]
 [5.95755310e+01 9.82937012e+01 5.66293602e+01 5.86071053e+01
  6.55405579e+01 4.58196182e+01 5.68688164e+01 5.77295914e+01
  5.15688438e+01 5.20758476e+01]
 [6.24372826e+01 1.00000000e+10 6.61567383e+01 6.62416077e+01
  6.93180771e+01 5.54573975e+01 5.52560806e+01 6.44588165e+01
  6.05923538e+01 5.67431450e+01]
 [5.78468475e+01 6.49922485e+01 5.96814919e+01 5.91729774e+01
  6.09044418e+01 4.80279579e+01 5.47136612e+01 5.86269455e+01
  5.04855194e+01 5.06615524e+01]
 [6.09565086e+01 6.70119934e+01 6.14978294e+01 6.07115898e+01
  5.98195343e+01 4.87203064e+01 5.21560440e+01 5.68894348e+01
  5.12131844e+01 5.01507912e+01]]


==> figs1/figs/gan0gp/1589733702.8505816/nnd_test.txt <==
Epoch 49: 7.372585
Epoch 99: 7.036622
Epoch 149: 8.230712
Epoch 199: 6.988681
Epoch 249: 8.885950
Epoch 299: 10.606701
Epoch 349: 10.873045
Epoch 399: 16.211174
Epoch 449: 15.457135
Epoch 499: 12.265650
Epoch 549: 17.036612
Epoch 599: 10.783683
Epoch 649: 12.581777
Epoch 699: 11.458882
Epoch 749: 19.462780
Epoch 799: 15.983378
Epoch 849: 13.774078
Epoch 899: 24.488537
Epoch 949: 11.577390
Epoch 999: 17.960405


==> figs1/figs/gan0gp/1589733702.8505816/nnd_train.txt <==
Epoch 49: 7.292706
Epoch 99: 6.811214
Epoch 149: 8.009906
Epoch 199: 6.956656
Epoch 249: 8.546930
Epoch 299: 10.271306
Epoch 349: 11.115690
Epoch 399: 15.914571
Epoch 449: 15.483014
Epoch 499: 12.306985
Epoch 549: 17.465811
Epoch 599: 10.795154
Epoch 649: 11.989321
Epoch 699: 11.003498
Epoch 749: 19.500586
Epoch 799: 15.759592
Epoch 849: 13.753021
Epoch 899: 25.085367
Epoch 949: 11.606331
Epoch 999: 17.821527

